Arch\^e, an orbital-free molecular dynamics code for fast production of equations of state

We present Arch\^e, an orbital-free molecular dynamics (OFMD) code designed to produce equations of state (EOS) in the plasma state. Unlike in other OFMD codes, Arch\^e uses a self-consistent field (SCF) approach to compute the electronic density. This allows us to implement two algorithms that accelerate SCF convergence by a factor of up to six. First, the density is initialized using the results from the previous MD timestep to define a one-center profile, which is then applied to the new nuclei positions. Second, the initial and final densities are mixed at each SCF iteration in a proportion that minimizes an approximate free energy. We validate the code by comparing the calculated aluminum EOS to results obtained with the Kohn-Sham density functional theory software Abinit. Achieving agreement in the internal energy requires adding a correction related to the norm-conserving pseudopotential derived from an average-atom model. Performance is compared across CPU and GPU architectures, demonstrating an order-of-magnitude speedup for a single GPU compared to 256 CPUs. Arch\^e exhibits an overall linear computational complexity with respect to the number of atoms, as well as the number of real and reciprocal grid points. Execution time is weakly dependent on density; however, interestingly, it decreases as temperature increases -- in contrast to simulations based on Kohn-Sham orbitals.

==> AA-densities-13.000000.dat <==
0	0.00000000000000000e+00	1.16096592301274393e-01	6.72362524971698576e+01
1	1.60343907906611825e-08	1.34759858422072884e+07	6.72362524971693745e+01
2	3.25777677821900381e-08	1.34759847950168736e+07	6.72362524971679392e+01
3	4.96462879309723792e-08	1.34759829675423466e+07	6.72362524971654949e+01
4	6.72566210702442103e-08	1.34759802868347969e+07	6.72362524971618001e+01
5	8.54259661905508041e-08	1.34759766745224446e+07	6.72362524971568973e+01
6	1.04172068237003177e-07	1.34759720464379936e+07	6.72362524971505735e+01
7	1.23513235439735892e-07	1.34759663122214265e+07	6.72362524971427433e+01
8	1.43468357194493107e-07	1.34759593748963550e+07	6.72362524971332505e+01
9	1.64056922510805845e-07	1.34759511304182522e+07	6.72362524971219671e+01
10	1.85299039045776234e-07	1.34759414671927951e+07	6.72362524971087652e+01
11	2.07215452742059616e-07	1.34759302655623779e+07	6.72362524970934743e+01
12	2.29827568089222963e-07	1.34759173972585388e+07	6.72362524970759239e+01
13	2.53157469028268139e-07	1.34759027248183321e+07	6.72362524970558582e+01
14	2.77227940519735016e-07	1.34758861009620912e+07	6.72362524970331634e+01
15	3.02062490796451077e-07	1.34758673679301403e+07	6.72362524970075413e+01
16	3.27685374322657977e-07	1.34758463567758501e+07	6.72362524969788780e+01
17	3.54121615481939227e-07	1.34758228866120316e+07	6.72362524969468041e+01
18	3.81397033017084070e-07	1.34757967638077736e+07	6.72362524969110922e+01
19	4.09538265245755287e-07	1.34757677811324112e+07	6.72362524968715007e+01
20	4.38572796076587945e-07	1.34757357168432400e+07	6.72362524968277313e+01
21	4.68528981851129129e-07	1.34757003337132894e+07	6.72362524967793576e+01
22	4.99436079037830339e-07	1.34756613779952079e+07	6.72362524967261521e+01
23	5.31324272805143311e-07	1.34756185783172697e+07	6.72362524966676887e+01
24	5.64224706501622630e-07	1.34755716445068009e+07	6.72362524966036119e+01
25	5.98169512071826268e-07	1.34755202663366944e+07	6.72362524965333819e+01
26	6.33191841437722780e-07	1.34754641121896170e+07	6.72362524964567001e+01
27	6.69325898876248829e-07	1.34754028276349083e+07	6.72362524963729840e+01
28	7.06606974424642002e-07	1.34753360339122154e+07	6.72362524962817361e+01
29	7.45071478346172362e-07	1.34752633263160698e+07	6.72362524961824164e+01
30	7.84756976689935000e-07	1.34751842724747658e+07	6.72362524960743855e+01
31	8.25702227979428664e-07	1.34750984105168134e+07	6.72362524959571033e+01
32	8.67947221065757567e-07	1.34750052471176535e+07	6.72362524958298451e+01
33	9.11533214182422914e-07	1.34749042554188296e+07	6.72362524956919003e+01
34	9.56502775239843603e-07	1.34747948728113864e+07	6.72362524955424306e+01
35	1.00289982339896550e-06	1.34746764985746890e+07	6.72362524953807679e+01
36	1.05076967196455808e-06	1.34745484913613629e+07	6.72362524952058607e+01
37	1.10015907264008887e-06	1.34744101665182598e+07	6.72362524950169131e+01
38	1.15111626118739915e-06	1.34742607932329532e+07	6.72362524948128595e+01
39	1.20369100453577522e-06	1.34740995914944205e+07	6.72362524945926197e+01
40	1.25793464938641989e-06	1.34739257288559563e+07	6.72362524943551136e+01
41	1.31390017235979484e-06	1.34737383169874065e+07	6.72362524940991051e+01
42	1.37164223173481433e-06	1.34735364080032408e+07	6.72362524938232724e+01
43	1.43121722083041241e-06	1.34733189905519430e+07	6.72362524935262371e+01
44	1.49268332308162653e-06	1.34730849856511727e+07	6.72362524932065639e+01
45	1.55610056886398225e-06	1.34728332422525585e+07	6.72362524928626470e+01
46	1.62153089412167830e-06	1.34725625325183347e+07	6.72362524924928238e+01
47	1.68903820085682838e-06	1.34722715467915572e+07	6.72362524920952751e+01
48	1.75868841953883875e-06	1.34719588882398400e+07	6.72362524916681110e+01
49	1.83054957349487416e-06	1.34716230671518445e+07	6.72362524912092994e+01
50	1.90469184534429170e-06	1.34712624948638678e+07	6.72362524907166943e+01
51	1.98118764554193438e-06	1.34708754772929586e+07	6.72362524901879510e+01
52	2.06011168309722128e-06	1.34704602080510445e+07	6.72362524896206253e+01
53	2.14154103853809987e-06	1.34700147611131519e+07	6.72362524890120454e+01
54	2.22555523919112734e-06	1.34695370830111541e+07	6.72362524883593977e+01
55	2.31223633685119543e-06	1.34690249845222961e+07	6.72362524876597405e+01
56	2.40166898791675653e-06	1.34684761318203248e+07	6.72362524869098621e+01
57	2.49394053606881681e-06	1.34678880370544661e+07	6.72362524861062951e+01
58	2.58914109757444103e-06	1.34672580483196527e+07	6.72362524852455294e+01
59	2.68736364929808153e-06	1.34665833389789704e+07	6.72362524843236571e+01
60	2.78870411950668695e-06	1.34658608962966762e+07	6.72362524833365285e+01
61	2.89326148155727508e-06	1.34650875093377717e+07	6.72362524822797667e+01
62	3.00113785055846685e-06	1.34642597560870927e+07	6.72362524811487106e+01
63	3.11243858310038646e-06	1.34633739897379987e+07	6.72362524799383436e+01
64	3.22727238015033286e-06	1.34624263240976036e+07	6.72362524786433653e+01
65	3.34575139321470504e-06	1.34614126180521827e+07	6.72362524772580912e+01
66	3.46799133387087087e-06	1.34603284590326566e+07	6.72362524757765527e+01
67	3.59411158677595155e-06	1.34591691454165969e+07	6.72362524741922414e+01
68	3.72423532626288842e-06	1.34579296677988805e+07	6.72362524724982933e+01
69	3.85848963663766639e-06	1.34566046890591327e+07	6.72362524706874609e+01
70	3.99700563629518137e-06	1.34551885231494810e+07	6.72362524687520136e+01
71	4.13991860577497035e-06	1.34536751125214063e+07	6.72362524666835100e+01
72	4.28736811988186368e-06	1.34520580041054655e+07	6.72362524644731678e+01
73	4.43949818400059609e-06	1.34503303237523064e+07	6.72362524621116364e+01
74	4.59645737473751467e-06	1.34484847490377557e+07	6.72362524595888544e+01
75	4.75839898502672396e-06	1.34465134803286828e+07	6.72362524568940927e+01
76	4.92548117384240465e-06	1.34444082100002393e+07	6.72362524540160535e+01
77	5.09786712066350387e-06	1.34421600896880776e+07	6.72362524509425015e+01
78	5.27572518484166449e-06	1.34397596954524368e+07	6.72362524476605898e+01
79	5.45922907002803337e-06	1.34371969907230698e+07	6.72362524441565768e+01
80	5.64855799381954164e-06	1.34344612868866101e+07	6.72362524404157398e+01
81	5.84389686279032993e-06	1.34315412013692167e+07	6.72362524364225322e+01
82	6.04543645307927186e-06	1.34284246130587738e+07	6.72362524321602990e+01
83	6.25337359670995894e-06	1.34250986149017736e+07	6.72362524276112339e+01
84	6.46791137382511344e-06	1.34215494634999651e+07	6.72362524227565928e+01
85	6.68925931102318578e-06	1.34177625255219508e+07	6.72362524175762530e+01
86	6.91763358599082253e-06	1.34137222207340002e+07	6.72362524120487706e+01
87	7.15325723863106990e-06	1.34094119614430312e+07	6.72362524061513511e+01
88	7.39636038889350278e-06	1.34048140881330445e+07	6.72362523998597226e+01
89	7.64718046151903255e-06	1.33999098010636382e+07	6.72362523931479785e+01
90	7.90596241791886783e-06	1.33946790875866152e+07	6.72362523859885926e+01
91	8.17295899541411859e-06	1.33891006449229345e+07	6.72362523783523045e+01
92	8.44843095406966732e-06	1.33831517981281113e+07	6.72362523702077510e+01
93	8.73264733136339397e-06	1.33768084129598495e+07	6.72362523615216787e+01
94	9.02588570493947566e-06	1.33700448033460416e+07	6.72362523522587310e+01
95	9.32843246370235553e-06	1.33628336331359148e+07	6.72362523423811069e+01
96	9.64058308751617831e-06	1.33551458118005693e+07	6.72362523318486183e+01
97	9.96264243578282362e-06	1.33469503837324381e+07	6.72362523206184477e+01
98	1.02949250451803905e-05	1.33382144107762575e+07	6.72362523086450921e+01
99	1.06377554368529314e-05	1.33289028476063441e+07	6.72362522958799360e+01
100	1.09914684333514110e-05	1.33189784095472284e+07	6.72362522822712805e+01
101	1.13564094856354693e-05	1.33084014324166868e+07	6.72362522677642147e+01
102	1.17329350104553324e-05	1.32971297239522934e+07	6.72362522522999910e+01
103	1.21214127384433641e-05	1.32851184063641354e+07	6.72362522358162096e+01
104	1.25222220732552484e-05	1.32723197495391816e+07	6.72362522182465199e+01
105	1.29357544621115077e-05	1.32586829944049567e+07	6.72362521995200382e+01
106	1.33624137781013110e-05	1.32441541659439150e+07	6.72362521795615180e+01
107	1.38026167146218662e-05	1.32286758753341623e+07	6.72362521582906396e+01
108	1.42567931923386966e-05	1.32121871106781121e+07	6.72362521356219958e+01
109	1.47253867790641959e-05	1.31946230157680921e+07	6.72362521114646654e+01
110	1.52088551229645908e-05	1.31759146563279405e+07	6.72362520857217021e+01
111	1.57076703995183328e-05	1.31559887731623668e+07	6.72362520582900345e+01
112	1.62223197726624965e-05	1.31347675216421522e+07	6.72362520290597843e+01
113	1.67533058705775338e-05	1.31121681969539672e+07	6.72362519979140956e+01
114	1.73011472765750458e-05	1.30881029445495419e+07	6.72362519647283818e+01
115	1.78663790355680195e-05	1.30624784552414753e+07	6.72362519293701979e+01
116	1.84495531766181451e-05	1.30351956444127783e+07	6.72362518916982452e+01
117	1.90512392520705556e-05	1.30061493148368243e+07	6.72362518515624004e+01
118	1.96720248938025928e-05	1.29752278026441373e+07	6.72362518088026064e+01
119	2.03125163871297199e-05	1.29423126060259044e+07	6.72362517632485037e+01
120	2.09733392629292433e-05	1.29072779963322543e+07	6.72362517147187333e+01
121	2.16551389085600003e-05	1.28699906113096830e+07	6.72362516630201412e+01
122	2.23585811981747500e-05	1.28303090303299017e+07	6.72362516079471533e+01
123	2.30843531430408494e-05	1.27880833315946981e+07	6.72362515492808654e+01
124	2.38331635625042494e-05	1.27431546314632632e+07	6.72362514867882339e+01
125	2.46057437762522466e-05	1.26953546062449105e+07	6.72362514202210519e+01
126	2.54028483185509935e-05	1.26445049970361982e+07	6.72362513493151965e+01
127	2.62252556751553134e-05	1.25904170984652676e+07	6.72362512737894633e+01
128	2.70737690436105823e-05	1.25328912325447872e+07	6.72362511933442875e+01
129	2.79492171176891665e-05	1.24717162092384696e+07	6.72362511076609053e+01
130	2.88524548967275329e-05	1.24066687758247070e+07	6.72362510163998905e+01
131	2.97843645206544937e-05	1.23375130577086732e+07	6.72362509191998754e+01
132	3.07458561315261032e-05	1.22639999940055124e+07	6.72362508156761578e+01
133	3.17378687624085882e-05	1.21858667720099911e+07	6.72362507054192093e+01
134	3.27613712544774237e-05	1.21028362656039074e+07	6.72362505879928420e+01
135	3.38173632032283487e-05	1.20146164837562740e+07	6.72362504629329294e+01
136	3.49068759347242501e-05	1.19209000365717672e+07	6.72362503297451184e+01
137	3.60309735128314771e-05	1.18213636278770827e+07	6.72362501879033800e+01
138	3.71907537784293242e-05	1.17156675851423685e+07	6.72362500368474798e+01
139	3.83873494216074629e-05	1.16034554396680947e+07	6.72362498759810165e+01
140	3.96219290878986556e-05	1.14843535724852905e+07	6.72362497046692056e+01
141	4.08956985196270287e-05	1.13579709443921931e+07	6.72362495222360224e+01
142	4.22099017334866695e-05	1.12238989320712481e+07	6.72362493279619429e+01
143	4.35658222355004711e-05	1.10817112964024320e+07	6.72362491210809026e+01
144	4.49647842745460886e-05	1.09309643140442763e+07	6.72362489007773974e+01
145	4.64081541356729143e-05	1.07711971092508268e+07	6.72362486661831866e+01
146	4.78973414744734050e-05	1.06019322299307585e+07	6.72362484163740106e+01
147	4.94338006938119454e-05	1.04226765203781128e+07	6.72362481503659239e+01
148	5.10190323642557123e-05	1.02329223532217443e+07	6.72362478671113308e+01
149	5.26545846895948506e-05	1.00321492953396533e+07	6.72362475654950771e+01
150	5.43420550188833252e-05	9.81982629725864902e+06	6.72362472443300874e+01
151	5.60830914064770579e-05	9.59541451354174130e+06	6.72362469023523204e+01
152	5.78793942215929504e-05	9.35837088367359154e+06	6.72362465382164487e+01
153	5.97327178089608404e-05	9.10815263005969301e+06	6.72362461504900750e+01
154	6.16448722021902543e-05	8.84422286337204836e+06	6.72362457376484457e+01
155	6.36177248915251398e-05	8.56605752749841288e+06	6.72362452980682406e+01
156	6.56532026477132968e-05	8.27315396935007535e+06	6.72362448300215192e+01
157	6.77532934037714798e-05	7.96504148628775310e+06	6.72362443316685159e+01
158	6.99200481964843280e-05	7.64129429085448664e+06	6.72362438010509464e+01
159	7.21555831695328898e-05	7.30169223883300647e+06	6.72362432360840216e+01
160	7.44620816402094239e-05	6.96496548147745058e+06	6.72362426345482618e+01
161	7.68417962317367040e-05	6.64383054619711637e+06	6.72362419940809843e+01
162	7.92970510732744039e-05	6.33756049198897555e+06	6.72362413121671239e+01
163	8.18302440697611677e-05	6.04546264978048392e+06	6.72362405861291279e+01
164	8.44438492438092861e-05	5.76687697790934145e+06	6.72362398131165406e+01
165	8.71404191519389832e-05	5.50117449868094921e+06	6.72362389900951598e+01
166	8.99225873775122539e-05	5.24775581185096689e+06	6.72362381138347871e+01
167	9.27930711028009515e-05	5.00604968109447602e+06	6.72362371808967083e+01
168	9.57546737627010318e-05	4.77551168973962031e+06	6.72362361876204631e+01
169	9.88102877826847514e-05	4.55562296224317513e+06	6.72362351301090513e+01
170	1.01962897403664777e-04	4.34588894807418995e+06	6.72362340042141682e+01
171	1.05215581596529171e-04	4.14583826484982064e+06	6.72362328055198191e+01
172	1.08571517069193534e-04	3.95502159773516050e+06	6.72362315293249111e+01
173	1.12033981369107400e-04	3.77301065227715997e+06	6.72362301706250349e+01
174	1.15606356084244519e-04	3.59939715799203236e+06	6.72362287240928254e+01
175	1.19292130145703712e-04	3.43379192016641423e+06	6.72362271840570145e+01
176	1.23094903235145421e-04	3.27582391746563511e+06	6.72362255444806323e+01
177	1.27018389300391927e-04	3.12513944306805730e+06	6.72362237989367912e+01
178	1.31066420182624583e-04	2.98140128716310859e+06	6.72362219405842865e+01
179	1.35242949358720913e-04	2.84428795876274025e+06	6.72362199621401970e+01
180	1.39552055802385968e-04	2.71349294488205621e+06	6.72362178558516064e+01
181	1.43997947967849276e-04	2.58872400524493819e+06	6.72362156134655464e+01
182	1.48584967900017973e-04	2.46970250076527335e+06	6.72362132261965399e+01
183	1.53317595475099984e-04	2.35616275414393656e+06	6.72362106846919971e+01
184	1.58200452775839333e-04	2.24785144100639550e+06	6.72362079789960490e+01
185	1.63238308605636012e-04	2.14452701008601300e+06	6.72362050985104958e+01
186	1.68436083145959652e-04	2.04595913103397330e+06	6.72362020319532832e+01
187	1.73798852761605245e-04	1.95192816850860021e+06	6.72361987673143204e+01
188	1.79331854958484076e-04	1.86222468126483541e+06	6.72361952918088406e+01
189	1.85040493498791857e-04	1.77664894502905570e+06	6.72361915918270938e+01
190	1.90930343678549774e-04	1.69501049800539576e+06	6.72361876528813411e+01
191	1.97007157772672334e-04	1.61712770791755849e+06	6.72361834595490393e+01
192	2.03276870652880937e-04	1.54282735954483948e+06	6.72361789954127147e+01
193	2.09745605583948390e-04	1.47194426176301343e+06	6.72361742429958014e+01
194	2.16419680203936392e-04	1.40432087314991327e+06	6.72361691836939315e+01
195	2.23305612694266095e-04	1.33980694526220113e+06	6.72361637977028437e+01
196	2.30410128145647642e-04	1.27825918273403728e+06	6.72361580639404508e+01
197	2.37740165126086047e-04	1.21954091939034197e+06	6.72361519599646442e+01
198	2.45302882457378035e-04	1.16352180960710254e+06	6.72361454618855134e+01
199	2.53105666206717718e-04	1.11007753418897279e+06	6.72361385442720518e+01
200	2.61156136900240077e-04	1.05908952007020870e+06	6.72361311800524390e+01
201	2.69462156965546507e-04	1.01044467317900504e+06	6.72361233404087528e+01
202	2.78031838410481701e-04	9.64035123837564141e+05	6.72361149946637653e+01
203	2.86873550745660926e-04	9.19757984100870090e+05	6.72361061101614297e+01
204	2.95995929158485572e-04	8.77515116466226056e+05	6.72360966521390679e+01
205	3.05407882946629600e-04	8.37212913413248374e+05	6.72360865835913728e+01
206	3.15118604219233377e-04	7.98762087260232889e+05	6.72360758651262103e+01
207	3.25137576874303617e-04	7.62077469847739092e+05	6.72360644548100339e+01
208	3.35474585861086092e-04	7.27077821583905607e+05	6.72360523080044743e+01
209	3.46139726736457932e-04	6.93685649408504949e+05	6.72360393771917302e+01
210	3.57143415524672049e-04	6.61827033254120615e+05	6.72360256117885910e+01
211	3.68496398890083728e-04	6.31431460603127838e+05	6.72360109579492615e+01
212	3.80209764632794206e-04	6.02431668758481508e+05	6.72359953583543017e+01
213	3.92294952517461561e-04	5.74763494464650983e+05	6.72359787519871190e+01
214	4.04763765445855124e-04	5.48365730532485060e+05	6.72359610738951972e+01
215	4.17628380984064792e-04	5.23179989138385223e+05	6.72359422549363615e+01
216	4.30901363255623145e-04	4.99150571483926498e+05	6.72359222215084458e+01
217	4.44595675212155876e-04	4.76224343517060042e+05	6.72359008952618922e+01
218	4.58724691293544741e-04	4.54350617430299753e+05	6.72358781927931233e+01
219	4.73302210489966483e-04	4.33481038664859720e+05	6.72358540253190569e+01
220	4.88342469818566220e-04	4.13569478162603453e+05	6.72358282983299773e+01
221	5.03860158227925842e-04	3.94571929619953909e+05	6.72358009112197834e+01
222	5.19870430943907913e-04	3.76446411509581550e+05	6.72357717568936124e+01
223	5.36388924270885144e-04	3.59152873646805645e+05	6.72357407213487193e+01
224	5.53431770862811796e-04	3.42653108088213077e+05	6.72357076832290090e+01
225	5.71015615479050775e-04	3.26910664160064189e+05	6.72356725133511759e+01
226	5.89157631240343834e-04	3.11890767423630285e+05	6.72356350741994930e+01
227	6.07875536400802807e-04	2.97560242393719498e+05	6.72355952193885997e+01
228	6.27187611652299851e-04	2.83887438835328619e+05	6.72355527930915144e+01
229	6.47112717978158298e-04	2.70842161471610074e+05	6.72355076294305576e+01
230	6.67670315073581573e-04	2.58395602944210841e+05	6.72354595518294644e+01
231	6.88880480350807095e-04	2.46520279874523054e+05	6.72354083723230644e+01
232	7.10763928547551130e-04	2.35189971881510573e+05	6.72353538908230206e+01
233	7.33342031957889785e-04	2.24379663418566051e+05	6.72352958943360619e+01
234	7.56636841305339722e-04	2.14065488298309298e+05	6.72352341561314404e+01
235	7.80671107278519652e-04	2.04224676780397363e+05	6.72351684348554102e+01
236	8.05468302750428074e-04	1.94835505103270698e+05	6.72350984735879962e+01
237	8.31052645703036163e-04	1.85877247346346470e+05	6.72350239988390967e+01
238	8.57449122879585667e-04	1.77330129514482280e+05	6.72349447194801542e+01
239	8.84683514187691164e-04	1.69175285741599859e+05	6.72348603256064763e+01
240	9.12782417877079947e-04	1.61394716515180189e+05	6.72347704873266139e+01
241	9.41773276516559023e-04	1.53971248827937059e+05	6.72346748534735639e+01
242	9.71684403795579875e-04	1.46888498167352343e+05	6.72345730502327399e+01
243	1.00254501217657624e-03	1.40130832257928909e+05	6.72344646796814231e+01
244	1.03438524142508096e-03	1.33683336474987242e+05	6.72343493182345782e+01
245	1.06723618804548549e-03	1.27531780852621479e+05	6.72342265149900697e+01
246	1.10112993565119298e-03	1.21662588612032065e+05	6.72340957899667870e+01
247	1.13609958629882005e-03	1.16062806139897351e+05	6.72339566322304591e+01
248	1.17217929281705638e-03	1.10720074349713163e+05	6.72338084978973001e+01
249	1.20940429216174886e-03	1.05622601362158312e+05	6.72336508080096138e+01
250	1.24781093982979365e-03	1.00759136443512689e+05	6.72334829462747621e+01
251	1.28743674536543960e-03	9.61189451439936383e+04	6.72333042566574903e+01
252	1.32832040899368399e-03	9.16917855805760482e+04	6.72331140408182648e+01
253	1.37050185941653565e-03	8.74678858114367904e+04	6.72329115553856411e+01
254	1.41402229280906348e-03	8.34379222516191076e+04	6.72326960090530719e+01
255	1.45892421305330775e-03	7.95929990818524675e+04	6.72324665594886000e+01
256	1.50525147324935722e-03	7.59246286046916794e+04	6.72322223100458558e+01
257	1.55304931854412676e-03	7.24247125042668486e+04	6.72319623062627301e+01
258	1.60236443031966749e-03	6.90855239679604420e+04	6.72316855321343070e+01
259	1.65324497178416302e-03	6.58996906302605785e+04	6.72313909061461743e+01
260	1.70574063501014069e-03	6.28601783008798375e+04	6.72310772770521368e+01
261	1.75990268946583646e-03	5.99602754409861082e+04	6.72307434193792375e+01
262	1.81578403208710790e-03	5.71935783530642948e+04	6.72303880286444695e+01
263	1.87343923893880339e-03	5.45539770515239361e+04	6.72300097162627139e+01
264	1.93292461851603714e-03	5.20356417826893230e+04	6.72296070041264784e+01
265	1.99429826673742970e-03	4.96330101642588415e+04	6.72291783188372705e+01
266	2.05762012368402095e-03	4.73407749157036960e+04	6.72287219855657838e+01
267	2.12295203213926737e-03	4.51538721523944987e+04	6.72282362215156155e+01
268	2.19035779798730339e-03	4.30674702175018829e+04	6.72277191289678342e+01
269	2.25990325252844191e-03	4.10769590269160690e+04	6.72271686878765280e+01
270	2.33165631677279038e-03	3.91779399035736715e+04	6.72265827479890561e+01
271	2.40568706777475640e-03	3.73662158786704458e+04	6.72259590204583048e+01
272	2.48206780707324300e-03	3.56377824382775289e+04	6.72252950689162390e+01
273	2.56087313130436362e-03	3.39888186948713119e+04	6.72245882999726518e+01
274	2.64218000505565213e-03	3.24156789642309377e+04	6.72238359531033751e+01
275	2.72606783603290522e-03	3.09148847290607009e+04	6.72230350898881568e+01
276	2.81261855261308530e-03	2.94831169715526994e+04	6.72221825825566981e+01
277	2.90191668385900940e-03	2.81172088579265401e+04	6.72212751017986818e+01
278	2.99404944207398152e-03	2.68141387587638383e+04	6.72203091037905693e+01
279	3.08910680797698772e-03	2.55710235897016646e+04	6.72192808163887889e+01
280	3.18718161858164411e-03	2.43851124577599549e+04	6.72181862244368062e+01
281	3.28836965786472122e-03	2.32537805992567301e+04	6.72170210541280397e+01
282	3.39276975031279661e-03	2.21745235959115744e+04	6.72157807563659730e+01
283	3.50048385743839501e-03	2.11449518563550810e+04	6.72144604890560942e+01
284	3.61161717735988342e-03	2.01627853508506523e+04	6.72130550982617194e+01
285	3.72627824754236808e-03	1.92258485875961451e+04	6.72115590981528186e+01
286	3.84457905079993879e-03	1.83320658195086580e+04	6.72099666496677770e+01
287	3.96663512466278491e-03	1.74794564709061087e+04	6.72082715378095656e+01
288	4.09256567421600014e-03	1.66661307739866461e+04	6.72064671474873592e+01
289	4.22249368852026935e-03	1.58902856054715157e+04	6.72045464378113167e+01
290	4.35654606072814841e-03	1.51502005142202106e+04	6.72025019147438627e+01
291	4.49485371201324268e-03	1.44442339310494099e+04	6.72003256020005892e+01
292	4.63755171943332385e-03	1.37708195523906506e+04	6.71980090100925480e+01
293	4.78477944785225123e-03	1.31284628898062547e+04	6.71955431033905342e+01
294	4.93668068604954675e-03	1.25157379777498863e+04	6.71929182650871013e+01
295	5.09340378715055810e-03	1.19312842323082532e+04	6.71901242599234791e+01
296	5.25510181351434170e-03	1.13738034539943328e+04	6.71871501945406919e+01
297	5.42193268622079109e-03	1.08420569679809232e+04	6.71839844753043849e+01
298	5.59405933930299300e-03	1.03348628954672386e+04	6.71806147634464708e+01
299	5.77164987887543966e-03	9.85109355016108566e+03	6.71770279273533646e+01
300	5.95487774731352001e-03	9.38967295413554530e+03	6.71732099918235548e+01
301	6.14392189264462239e-03	8.94957446758303558e+03	6.71691460841045114e+01
302	6.33896694331629023e-03	8.52981852724105192e+03	6.71648203765078051e+01
303	6.54020338851211015e-03	8.12947048850400552e+03	6.71602160253909091e+01
304	6.74782776419145369e-03	7.74763856646455497e+03	6.71553151062784650e+01
305	6.96204284503473218e-03	7.38347187134631258e+03	6.71500985448855658e+01
306	7.18305784248167260e-03	7.03615853399807384e+03	6.71445460437890631e+01
307	7.41108860905598417e-03	6.70492391731872704e+03	6.71386360044799630e+01
308	7.64635784917599634e-03	6.38902890967147323e+03	6.71323454445125236e+01
309	7.88909533665714362e-03	6.08776829652704691e+03	6.71256499094519938e+01
310	8.13953813911871132e-03	5.80046920674826288e+03	6.71185233793020899e+01
311	8.39793084951403687e-03	5.52648963009278668e+03	6.71109381690793185e+01
312	8.66452582501023479e-03	5.26521700266828702e+03	6.71028648231792744e+01
313	8.93958343345082652e-03	5.01606685722389011e+03	6.70942720031621036e+01
314	9.22337230764187430e-03	4.77848153530500349e+03	6.70851263685640191e+01
315	9.51616960771007811e-03	4.55192895843483893e+03	6.70753924503181622e+01
316	9.81826129178898707e-03	4.33590145561629106e+03	6.70650325163497314e+01
317	1.01299423952977020e-02	4.12991464457191432e+03	6.70540064288831275e+01
318	1.04515173190848614e-02	3.93350636425824177e+03	6.70422714929780739e+01
319	1.07833001267192939e-02	3.74623565630373560e+03	6.70297822957855658e+01
320	1.11256148512176613e-02	3.56768179312750362e+03	6.70164905359900587e+01
321	1.14787958115087213e-02	3.39744335059878676e+03	6.70023448428774202e+01
322	1.18431879389432268e-02	3.23513732319540577e+03	6.69872905844418796e+01
323	1.22191471141683498e-02	3.08039827971303066e+03	6.69712696639189886e+01
324	1.26070405146956714e-02	2.93287755766643659e+03	6.69542203041034014e+01
325	1.30072469735021436e-02	2.79224249460923602e+03	6.69360768187824107e+01
326	1.34201573490142830e-02	2.65817569467986323e+03	6.69167693705899893e+01
327	1.38461749068369104e-02	2.53037432875923514e+03	6.68962237145574647e+01
328	1.42857157135992743e-02	2.40854946669951187e+03	6.68743609266105494e+01
329	1.47392090433031819e-02	2.29242544015408566e+03	6.68510971162369572e+01
330	1.52070977965700054e-02	2.18173923460627611e+03	6.68263431225237383e+01
331	1.56898389331960250e-02	2.07623990925855423e+03	6.68000041927394363e+01
332	1.61879039184385440e-02	1.97568804350546748e+03	6.67719796426165288e+01
333	1.67017791834686465e-02	1.87985520877198496e+03	6.67421624974716536e+01
334	1.72319666004403134e-02	1.78852346455483030e+03	6.67104391132831154e+01
335	1.77789839726398106e-02	1.70148487755769111e+03	6.66766887768394980e+01
336	1.83433655401941190e-02	1.61854106286200999e+03	6.66407832840626924e+01
337	1.89256625018322903e-02	1.53950274612360363e+03	6.66025864956127265e+01
338	1.95264435532092294e-02	1.46418934583165401e+03	6.65619538688887360e+01
339	2.01462954423177708e-02	1.39242857471075558e+03	6.65187319655543945e+01
340	2.07858235425313655e-02	1.32405605938888311e+03	6.64727579337487811e+01
341	2.14456524438371710e-02	1.25891497749431369e+03	6.64238589641751815e+01
342	2.21264265628368130e-02	1.19685571138295404e+03	6.63718517193183715e+01
343	2.28288107721107032e-02	1.13773551773407439e+03	6.63165417351063837e+01
344	2.35534910495605078e-02	1.08141821228742401e+03	6.62577227944220795e+01
345	2.43011751483639682e-02	1.02777386902800617e+03	6.61951762719760382e+01
346	2.50725932881963390e-02	9.76678533156595336e+02	6.61286704501871441e+01
347	2.58684988683936141e-02	9.28013947214418522e+02	6.60579598058783972e+01
348	2.66896692037538984e-02	8.81667289759375308e+02	6.59827842677856609e+01
349	2.75369062836957022e-02	8.37530926018785749e+02	6.59028684451099878e+01
350	2.84110375555144470e-02	7.95502169970023715e+02	6.58179208276116299e+01
351	2.93129167325022408e-02	7.55483057325522395e+02	6.57276329580604823e+01
352	3.02434246277201134e-02	7.17380128922653284e+02	6.56316785782276355e+01
353	3.12034700142370218e-02	6.81104224041858060e+02	6.55297127500280254e+01
354	3.21939905126757686e-02	6.46570283198268953e+02	6.54213709539185544e+01
355	3.32159535069326689e-02	6.13697159972888130e+02	6.53062681672201109e+01
356	3.42703570889652739e-02	5.82407441469294554e+02	6.51839979256806856e+01
357	3.53582310335708513e-02	5.52627277000814956e+02	6.50541313723325914e+01
358	3.64806378041077004e-02	5.24286214631204984e+02	6.49162162985350619e+01
359	3.76386735901414540e-02	4.97317045209167418e+02	6.47697761830398520e+01
360	3.88334693780298182e-02	4.71655653553511684e+02	6.46143092359835123e+01
361	4.00661920554913342e-02	4.47240876461498374e+02	6.44492874559113318e+01
362	4.13380455512368933e-02	4.24014367227908963e+02	6.42741557092744813e+01
363	4.26502720107770628e-02	4.01920466376712852e+02	6.40883308433420069e+01
364	4.40041530095535288e-02	3.80906078320859535e+02	6.38912008451260931e+01
365	4.54010108045794433e-02	3.60920553678769352e+02	6.36821240607590227e+01
366	4.68422096258111625e-02	3.41915576988527334e+02	6.34604284917827286e+01
367	4.83291570085124661e-02	3.23845059572665491e+02	6.32254111870340054e+01
368	4.98633051679125763e-02	3.06665037317736733e+02	6.29763377512309503e+01
369	5.14461524175005291e-02	2.90333573143695503e+02	6.27124419939992066e+01
370	5.30792446323409897e-02	2.74810663948410479e+02	6.24329257459191425e+01
371	5.47641767588407380e-02	2.60058151822475565e+02	6.21369588712246212e+01
372	5.65025943724402971e-02	2.46039639338872234e+02	6.18236795100337488e+01
373	5.82961952847519671e-02	2.32720408730995928e+02	6.14921945864257538e+01
374	6.01467312017139114e-02	2.20067344781107920e+02	6.11415806222708937e+01
375	6.20560094343796942e-02	2.08048861249430161e+02	6.07708849004453882e+01
376	6.40258946640141630e-02	1.96634830681882761e+02	6.03791270248603027e+01
377	6.60583107632193717e-02	1.85796517441893286e+02	5.99653009285582783e+01
378	6.81552426748694012e-02	1.75506513818790665e+02	5.95283773848919253e+01
379	7.03187383506888031e-02	1.65738679072063121e+02	5.90673070803992744e+01
380	7.25509107513682833e-02	1.56468081277209876e+02	5.85810243113156091e+01
381	7.48539399101707942e-02	1.47670941845077266e+02	5.80684513685471089e+01
382	7.72300750620434767e-02	1.39324582592447655e+02	5.75285036782151522e+01
383	7.96816368403149983e-02	1.31407375247257704e+02	5.69600957663356056e+01
384	8.22110195431234175e-02	1.23898693277180314e+02	5.63621481165840308e+01
385	8.48206934717882638e-02	1.16778865935412426e+02	5.57335949891276812e+01
386	8.75132073434105179e-02	1.10029134422393639e+02	5.50733932658498233e+01
387	9.02911907800566516e-02	1.03631610066839301e+02	5.43805323825875604e+01
388	9.31573568769579891e-02	9.75692344339226167e+01	5.36540454018472985e+01
389	9.61145048522334122e-02	9.18257412726930227e+01	5.28930212694055157e+01
390	9.91655227807231171e-02	8.63856202188833890e+01	5.20966182847915746e+01
391	1.02313390414603952e-01	8.12340821731451399e+01	5.12640787983848512e+01
392	1.05561182093540304e-01	7.63570262784751606e+01	5.03947451262622934e+01
393	1.08912069747213333e-01	7.17410084241622030e+01	4.94880766475307325e+01
394	1.12369325993160601e-01	6.73732112070072162e+01	4.85436680172429149e+01
395	1.15936327332951797e-01	6.32414152838630201e+01	4.75612683907834253e+01
396	1.19616557449821817e-01	5.93339720527153176e+01	4.65408015125875352e+01
397	1.23413610610982133e-01	5.56397776025966024e+01	4.54823864731662439e+01
398	1.27331195177932927e-01	5.21482478756075807e+01	4.43863588838195540e+01
399	1.31373137228204595e-01	4.88492949872259672e+01	4.32532921585875414e+01
400	1.35543384292065833e-01	4.57333046539279309e+01	4.20840185287348802e+01
401	1.39846009207847150e-01	4.27911146799429787e+01	4.08796493476467049e+01
402	1.44285214099645898e-01	4.00139944577110072e+01	3.96415941751947614e+01
403	1.48865334481297018e-01	3.73936254393109664e+01	3.83715780627525831e+01
404	1.53590843490617857e-01	3.49220825387596534e+01	3.70716563960546424e+01
405	1.58466356258062213e-01	3.25918164275952478e+01	3.57442265966223829e+01
406	1.63496634414050657e-01	3.03956366884871585e+01	3.43920359377719791e+01
407	1.68686590739378445e-01	2.83266957936386135e+01	3.30181847031158426e+01
408	1.74041293963243693e-01	2.63784738763080426e+01	3.16261239092819011e+01
409	1.79565973713580851e-01	2.45447642646701425e+01	3.02196468358879180e+01
410	1.85266025624535008e-01	2.28196597472270497e+01	2.88028736602105724e+01
411	1.91147016606064618e-01	2.11975395378318012e+01	2.73802285866959352e+01
412	1.97214690280819449e-01	1.96730569058989744e+01	2.59564089968556893e+01
413	2.03474972593603615e-01	1.82411274334551408e+01	2.45363463261880952e+01
414	2.09933977598901922e-01	1.68969178553574508e+01	2.31251586025661346e+01
415	2.16598013432122122e-01	1.56358354324492215e+01	2.17280948534457359e+01
416	2.23473588470384898e-01	1.44535177998450486e+01	2.03504719024136342e+01
417	2.30567417688877896e-01	1.33458232240962396e+01	1.89976044204352661e+01
418	2.37886429218982565e-01	1.23088211937710028e+01	1.76747294610070860e+01
419	2.45437771114577957e-01	1.13387832584075312e+01	1.63869270744738280e+01
420	2.53228818333130268e-01	1.04321740223967083e+01	1.51390389444218485e+01
421	2.61267179938385830e-01	9.58564219594873812e+00	1.39355872946404595e+01
422	2.69560706531702221e-01	8.79601160626676482e+00	1.27806965531913193e+01
423	2.78117497919274814e-01	8.06027207377472976e+00	1.16780204051566869e+01
424	2.86945911022748024e-01	7.37557005854282011e+00	1.06306768943386079e+01
425	2.96054568040935162e-01	6.73919900644526848e+00	9.64119412793386132e+00
426	3.05452364870620219e-01	6.14858935773535276e+00	8.71146888566186028e+00
427	3.15148479794663650e-01	5.60129818436451998e+00	7.84274003428065924e+00
428	3.25152382445899224e-01	5.09499851218419231e+00	7.03557810965322528e+00
429	3.35473843055574261e-01	4.62746840427434769e+00	6.28989177365779639e+00
430	3.46122941995368139e-01	4.19657996582810178e+00	5.60495111644940991e+00
431	3.57110079622306176e-01	3.80028850227061721e+00	4.97942700035315777e+00
432	3.68445986436184814e-01	3.43662212927855215e+00	4.41144488157356029e+00
433	3.80141733559428263e-01	3.10367219608639733e+00	3.89865085411997203e+00
434	3.92208743549611327e-01	2.79958492598391651e+00	3.43828708829874197e+00
435	4.04658801555208503e-01	2.52255467457514770e+00	3.02727342683891365e+00
436	4.17504066825464759e-01	2.27081917110343667e+00	2.66229168465109867e+00
437	4.30757084585628891e-01	2.04265700692204666e+00	2.33986918527055110e+00
438	4.44430798289146778e-01	1.83638749160707038e+00	2.05645825045568831e+00
439	4.58538562258781368e-01	1.65037281195179686e+00	1.80850871201283447e+00
440	4.73094154729005345e-01	1.48302222756995761e+00	1.59253099278207477e+00
441	4.88111791302402509e-01	1.33279785256141836e+00	1.40514785137818254e+00
442	5.03606138833222361e-01	1.19822142776876173e+00	1.24313344326061226e+00
443	5.19592329751645821e-01	1.07788141571681706e+00	1.10343886569913030e+00
444	5.36085976842751166e-01	9.70439752200053851e-01	9.83203793008933680e-01
445	5.53103188494615927e-01	8.74637669457606681e-01	8.79754178549060240e-01
446	5.70660584430444429e-01	7.89300142990828624e-01	7.90586382212415173e-01
447	5.88775311940086810e-01	7.13338683165986476e-01	7.13338683165986476e-01
448	6.07465062626803110e-01	6.45752369853371144e-01	6.45752369853371144e-01
449	6.26748089685624565e-01	5.85627182073417463e-01	5.85627182073417463e-01
450	6.46643225730190174e-01	5.32133798113617607e-01	5.32133798113617607e-01
451	6.67169901185468595e-01	4.84524120535292147e-01	4.84524120535292147e-01
452	6.88348163264325907e-01	4.42126819574714225e-01	4.42126819574714225e-01
453	7.10198695546474856e-01	4.04342193046943077e-01	4.04342193046943077e-01
454	7.32742838178928602e-01	3.70636619774137532e-01	3.70636619774137532e-01
455	7.56002608717682212e-01	3.40536846477584865e-01	3.40536846477584865e-01
456	7.80000723630983051e-01	3.13624303344458788e-01	3.13624303344458788e-01
457	8.04760620485187150e-01	2.89529597513097814e-01	2.89529597513097814e-01
458	8.30306480834870020e-01	2.67927290873561708e-01	2.67927290873561708e-01
459	8.56663253839547889e-01	2.48531031365075816e-01	2.48531031365075816e-01
460	8.83856680630074720e-01	2.31089076426806261e-01	2.31089076426806261e-01
461	9.11913319448510173e-01	2.15380223469912035e-01	2.15380223469912035e-01
462	9.40860571586014438e-01	2.01210144615798142e-01	2.01210144615798142e-01
463	9.70726708144098671e-01	1.88408110604018936e-01	1.88408110604018936e-01
464	1.00154089764537013e+00	1.76824080729490268e-01	1.76824080729490268e-01
465	1.03333323452073489e+00	1.66326130972093533e-01	1.66326130972093533e-01
466	1.06613476850088329e+00	1.56798190287780137e-01	1.56798190287780137e-01
467	1.09997753494075901e+00	1.48138054630736982e-01	1.48138054630736982e-01
468	1.13489458610663285e+00	1.40255649103070423e-01	1.40255649103070423e-01
469	1.17092002345633195e+00	1.33071510243029489e-01	1.33071510243029489e-01
470	1.20808903094415587e+00	1.26515462537247991e-01	1.26515462537247991e-01
471	1.24643790938300314e+00	1.20525465540091789e-01	1.20525465540091789e-01
472	1.28600411189726804e+00	1.15046610338932681e-01	1.15046610338932681e-01
473	1.32682628050113549e+00	1.10030246407946716e-01	1.10030246407946716e-01
474	1.36894428383799260e+00	1.05433222075553307e-01	1.05433222075553307e-01
475	1.41239925611782025e+00	1.01217223852114763e-01	1.01217223852114763e-01
476	1.45723363729058830e+00	9.73482017060441629e-02	9.73482017060441629e-02
477	1.50349121449489398e+00	9.37958690331991973e-02	9.37958690331991973e-02
478	1.55121716482231675e+00	9.05332675408370979e-02	9.05332675408370979e-02
479	1.60045809943926498e+00	8.75363885736534231e-02	8.75363885736534231e-02
480	1.65126210910939597e+00	8.47838435589653439e-02	8.47838435589653439e-02
481	1.70367881116107411e+00	8.22565772558873365e-02	8.22565772558873365e-02
482	1.75775939794573755e+00	7.99376183747582958e-02	7.99376183747582958e-02
483	1.81355668683449722e+00	7.78118629031670228e-02	7.78118629031670228e-02
484	1.87112517180179805e+00	7.58658861480103058e-02	7.58658861480103058e-02
485	1.93052107664652173e+00	7.40877800924929497e-02	7.40877800924929497e-02
486	1.99180240990250956e+00	7.24670131852334920e-02	7.24670131852334920e-02
487	2.05502902149213051e+00	7.09943101371027507e-02	7.09943101371027507e-02
488	2.12026266117822804e+00	6.96615497106960607e-02	6.96615497106960607e-02
489	2.18756703887153137e+00	6.84616788573467194e-02	6.84616788573467194e-02
490	2.25700788685242681e+00	6.73886418968053236e-02	6.73886418968053236e-02
491	2.32865302396786245e+00	6.64373237544295253e-02	6.64373237544295253e-02
492	2.40257242186608311e+00	6.56035065793730832e-02	6.56035065793730832e-02
493	2.47883827333387430e+00	6.48838393747794562e-02	6.48838393747794562e-02
494	2.55752506280307479e+00	6.42758205883236788e-02	6.42758205883236788e-02
495	2.63870963909519185e+00	6.37777939511844361e-02	6.37777939511844361e-02
496	2.72247129047519110e+00	6.33889582306715327e-02	6.33889582306715327e-02
497	2.80889182208774368e+00	6.31093919946855708e-02	6.31093919946855708e-02
498	2.89805563585156323e+00	6.29400949988533354e-02	6.29400949988533354e-02
499	2.99004981288986116e+00	6.28830484283946639e-02	6.28830484283946639e-02

